Revisiting Email Spoofing Attacks

The email system is the central battleground against phishing and social engineering attacks, and yet email providers still face key challenges to authenticate incoming emails. As a result, attackers can apply spoofing techniques to impersonate a trusted entity to conduct highly deceptive phishing attacks. In this work, we study email spoofing to answer three key questions: (1) How do email providers detect and handle forged emails? (2) Under what conditions can forged emails penetrate the defense to reach user inbox? (3) Once the forged email gets in, how email providers warn users? Is the warning truly effective? We answer these questions through end-to-end measurements on 35 popular email providers (used by billions of users), and extensive user studies (N = 913) that consist of both simulated and real-world phishing experiments. We have four key findings. First, most popular email providers have the necessary protocols to detect spoofing, but still allow forged emails to get into user inbox (e.g., Yahoo Mail, iCloud, Gmail). Second, once a forged email gets in, most email providers have no warnings for users, particularly on mobile email apps. Some providers (e.g., Gmail Inbox) even have misleading UIs that make the forged email look authentic. Third, a few email providers (9/35) have implemented visual security cues for unverified emails, which demonstrate a positive impact to reduce risky user actions. Comparing simulated experiments with realistic phishing tests, we observe that the impact of security cue is less significant when users are caught off guard in the real-world setting.

==> plot/bar_email.tsv <==
Click	0.33
Delete	0.26
Contact	0.15
No-Action	0.14
Visit	0.12
"Reply"	0.10
Copy-URL 0.04
Others	0.03



==> plot/bar_email1.tsv <==
Click	0.27
Delete	0.28
Contact	0.05
No-Action	0.26
Visit	0.10
"Reply"	0.16
Copy-URL 0.03
Others	0.03



==> plot/emotion_with_img.tsv <==
Greed   0.373
Curiosity   0.36
Urgency 0.392
Fear    0.2
Legit.    0.188

==> plot/emotion_with_noalert.tsv <==
Greed   0.315
Curiosity   0.444
Urgency 0.369
Fear    0.2
Legit.    0.248

==> plot/emotion_with_text.tsv <==
Greed   0.094
Curiosity   0.065
Urgency 0.189
Fear    0.077
Legit.    0.099

==> plot/penetration_checkall.tsv <==
easychair.org   0.578
xxx.edu  0.609
facebook.com    0.031

==> plot/penetration_nochecking.tsv <==
easychair.org   1
xxx.edu  0.8125
facebook.com    0.5625

==> plot/penetration_nodmarc.tsv <==
easychair.org   0.767
xxx.edu  0.617
facebook.com    0.433

==> plot/penetration_phishing_checkall.tsv <==
easychair.org   0.438
xxx.edu  0.625
facebook.com    0

==> plot/penetration_phishing_nochecking.tsv <==
easychair.org   1
xxx.edu  0.75
facebook.com    0.5

==> plot/penetration_phishing_nodmarc.tsv <==
easychair.org   0.867
xxx.edu  0.600
facebook.com    0.400

==> plot/penetration_shadow_checkall.tsv <==
Profile1 0.650
Profile2 0.478
Profile3 0.019

==> plot/penetration_shadow_nochecking.tsv <==
Profile1 0.963
Profile2 0.9875
Profile3 0.875

==> plot/penetration_shadow_nodmarc.tsv <==
Profile1 0.67
Profile2 0.423
Profile3 0.383

==> plot/phish_gmo.tsv <==
Role-playing   0
Real-phishing   0.857

==> plot/phish_img.tsv <==
Role-playing	0.360
Real-phishing	0.363

==> plot/phish_no.tsv <==
Role-playing   0.444
Real-phishing   0.489

==> plot/phish_txt.tsv <==
Role-playing	0.065
Real-phishing	0.372

==> plot/realphishing_no.tsv <==
Male    0.4359
Female  0.5273
“”	-1
L-Edu   0.5429
H-Edu   0.4576
“”	-1
Young 0.4444
Old    0.5806


==> plot/realphishing_txt.tsv <==
Male    0.2973
Female  0.4375
“”	-1
L-Edu   0.3256
H-Edu   0.4186
“”	-1
Young 0.3571
Old    0.4000




==> plot/roleplay_no.tsv <==
Male    0.3267
Female  0.35
“”	-1
L-Edu  0.3882
H-Edu   0.3066
“”	-1
Young 0.3605
Old    0.2933



==> plot/roleplay_txt.tsv <==
Male    0.1149
Female  0.1034
“”	-1
L-Edu  0.1395
H-Edu   0.0855
“”	-1
Young 0.125
Old    0.0746


==> plot/static_checkall.tsv <==
easychair.org   0.875
xxx.edu  0.859
facebook.com    0.250

==> plot/static_nochecking.tsv <==
easychair.org   1.0
xxx.edu  1.0
facebook.com    0.25

==> plot/static_nodmarc.tsv <==
easychair.org   0.75
xxx.edu  0.867
facebook.com    0.383
